ChaosEater: Fully Automating Chaos Engineering with Large Language Models

Chaos Engineering (CE) is an engineering technique aimed at improving the resiliency of distributed systems. It involves artificially injecting specific failures into a distributed system and observing its behavior in response. Based on the observation, the system can be proactively improved to handle those failures. Recent CE tools implement the automated execution of predefined CE experiments. However, defining these experiments and improving the system based on the experimental results still remain manual. To reduce the costs of the manual operations, we propose ChaosEater, a system for automating the entire CE operations with Large Language Models (LLMs). It predefines the agentic workflow according to a systematic CE cycle and assigns subdivided operations within the workflow to LLMs. ChaosEater targets CE for Kubernetes systems, which are managed through code (i.e., Infrastructure as Code). Therefore, the LLMs in ChaosEater perform software engineering tasks to complete CE cycles, including requirement definition, code generation, debugging, and testing. We evaluate ChaosEater through case studies on both small and large Kubernetes systems. The results demonstrate that it stably completes reasonable single CE cycles with significantly low time and monetary costs. The CE cycles are also qualitatively validated by human engineers and LLMs.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> system_prompts/workflow.yaml <==
apiVersion: chaos-mesh.org/v1alpha1
kind: Workflow
metadata:
  name: chaos-experiment
spec:
  entry: the-entry
  templates:
    #-------------------------------
    # entry point of whole workflow
    #-------------------------------
    - name: the-entry
      templateType: Serial
      deadline: 30m51s
      children:
        - pre-validation-phase
        - fault-injection-phase
        - post-validation-phase

    #-------------------------------------
    # Entry point of pre-validation-phase
    #-------------------------------------
    - name: pre-validation-phase
      templateType: Serial
      deadline: 10m10s
      children:
        - pre-validation-overlapped-workflows
    
    - name: pre-validation-suspend-workflow
      templateType: Serial
      deadline: 5m10s
      children:
        - pre-validation-suspend
        - pre-unittest-example-service-
          availability

    - name: pre-validation-suspend
      templateType: Suspend
      deadline: 5s

    - name: pre-validation-overlapped-workflows
      templateType: Parallel
      deadline: 5m10s
      children:
        - pre-unittest-example-pod-running
        - pre-validation-suspend-workflow

    # Definitions of children of 
    # pre-validation-phase
    - name: pre-unittest-example-pod-running
      templateType: Task
      deadline: 5m5s
      task:
        container:
          name: pre-unittest-example-pod-
                running-container
          image: chaos-eater/k8sapi:1.0
          imagePullPolicy: IfNotPresent
          command: ["/bin/bash", "-c"]
          args: ["python 
            unittest_example-pod-running.py
            --duration 5"]
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc

    - name: pre-unittest-example-service-
            availability
      templateType: Task
      deadline: 5m5s
      task:
        container:
          name: pre-unittest-example-service-
                availability-container
          image: grafana/k6:latest
          command: [
            "k6", "run", "--duration", 
            "5s", "--quiet",
            "unittest_service-availability.js"]    
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc
    
    #--------------------------------------
    # Entry point of fault-injection-phase
    #--------------------------------------
    - name: fault-injection-phase
      templateType: Serial
      deadline: 10m30s
      children:
        - fault-injection-overlapped-workflows

    - name: fault-injection-parallel-workflow
      templateType: Parallel
      deadline: 5m10s
      children:
        - fault-unittest-example-pod-running
        - fault-podchaos

    - name: fault-injection-suspend-workflow
      templateType: Serial
      deadline: 5m30s
      children:
        - fault-injection-suspend
        - fault-injection-parallel-workflows

    - name: fault-injection-suspend
      templateType: Suspend
      deadline: 10s

    - name: fault-injection-parallel-workflows
      templateType: Parallel
      deadline: 5m20s
      children:
        - fault-unittest-service-availability
        - fault-networkchaos

    - name: fault-injection-overlapped-workflows
      templateType: Parallel
      deadline: 5m30s
      children:
        - fault-injection-parallel-workflow
        - fault-injection-suspend-workflow

    # Definitions of children of 
    # pre-validation-phase
    # unit tests
    - name: fault-unittest-example-pod-running
      templateType: Task
      deadline: 5m10s
      task:
        container:
          name: fault-unittest-example-pod-
                running-container
          image: chaos-eater/k8sapi:1.0
          imagePullPolicy: IfNotPresent
          command: ["/bin/bash", "-c"]
          args: ["python
            unittest_example-pod-running_mod0.py
            --duration 10"]
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc

    - name: fault-unittest-service-availability
      templateType: Task
      deadline: 5m20s
      task:
        container:
          name: fault-unittest-example-service-
                availability-container
          image: grafana/k6:latest
          command: ["k6", "run", "--duration",
            "20s", "--quiet", 
            "unittest_service-availability.js"]    
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc

    # fault_injections
    - name: fault-podchaos
      templateType: PodChaos
      deadline: 10s
      podChaos:
        action: pod-kill
        mode: one
        selector:
          labelSelectors:
            app: example
          namespaces:
            - default


    - name: fault-networkchaos
      templateType: NetworkChaos
      deadline: 20s
      networkChaos:
        action: delay
        delay:
          correlation: '50'
          jitter: 10ms
          latency: 100ms
        device: eth0
        direction: to
        mode: all
        selector:
          labelSelectors:
            app: example
          namespaces:
            - default
        target:
          mode: all
          selector:
            labelSelectors:
              app: example
            namespaces:
              - default

    
    #--------------------------------------
    # Entry point of post-validation phase
    #--------------------------------------
    - name: post-validation-phase
      templateType: Serial
      deadline: 10m11s
      children:
        - post-validation-overlapped-workflows

    - name: post-validation-suspend-workflow
      templateType: Serial
      deadline: 5m8s
      children:
        - post-validation-suspend
        - post-unittest-example-pod-running

    - name: post-validation-suspend
      templateType: Suspend
      deadline: 2s

    - name: post-validation-suspend-workflow2
      templateType: Serial
      deadline: 5m11s
      children:
        - post-validation-suspend2
        - post-unittest-service-availability

    - name: post-validation-suspend2
      templateType: Suspend
      deadline: 6s

    - name: post-validation-overlapped-workflows
      templateType: Parallel
      deadline: 5m11s
      children:
        - post-validation-suspend-workflow
        - post-validation-suspend-workflow2

    # Definitions of children of
    # pre-validation-phase
    - name: post-unittest-example-pod-running
      templateType: Task
      deadline: 5m6s
      task:
        container:
          name: post-unittest-example-pod-
                running-container
          image: chaos-eater/k8sapi:1.0
          imagePullPolicy: IfNotPresent
          command: ["/bin/bash", "-c"]
          args: ["python
            unittest_example-pod-running.py
            --duration 6"]
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc

    - name: post-unittest-service-availability
      templateType: Task
      deadline: 5m5s
      task:
        container:
          name: post-unittest-service-
                availability-container
          image: grafana/k6:latest
          command: ["k6", "run", "--duration", 
            "5s", "--quiet",
            "unittest_service-availability.js"]    
          volumeMounts:
            - name: pvc-volume
              mountPath: /chaos-eater
        volumes:
          - name: pvc-volume
            persistentVolumeClaim:
              claimName: pvc
